Beyond Deep Ensembles: A Large-Scale Evaluation of Bayesian Deep Learning under Distribution Shift

Bayesian deep learning (BDL) is a promising approach to achieve well-calibrated predictions on distribution-shifted data. Nevertheless, there exists no large-scale survey that evaluates recent SOTA methods on diverse, realistic, and challenging benchmark tasks in a systematic manner. To provide a clear picture of the current state of BDL research, we evaluate modern BDL algorithms on real-world datasets from the WILDS collection containing challenging classification and regression tasks, with a focus on generalization capability and calibration under distribution shift. We compare the algorithms on a wide range of large, convolutional and transformer-based neural network architectures. In particular, we investigate a signed version of the expected calibration error that reveals whether the methods are over- or under-confident, providing further insight into the behavior of the methods. Further, we provide the first systematic evaluation of BDL for fine-tuning large pre-trained models, where training from scratch is prohibitively expensive. Finally, given the recent success of Deep Ensembles, we extend popular single-mode posterior approximations to multiple modes by the use of ensembles. While we find that ensembling single-mode approximations generally improves the generalization capability and calibration of the models by a significant margin, we also identify a failure mode of ensembles when finetuning large transformer-based language models. In this setting, variational inference based approaches such as last-layer Bayes By Backprop outperform other methods in terms of accuracy by a large margin, while modern approximate inference algorithms such as SWAG achieve the best calibration.

==> data/amazon.dat <==
model,ood 10th_percentile_acc,ood 10th_percentile_acc_std,ood accuracy,ood accuracy_std,ood log likelihood,ood log likelihood_std,ood sece,ood sece_std,ood ece,ood ece_std,id 10th_percentile_acc,id 10th_percentile_acc_std,id accuracy,id accuracy_std,id log likelihood,id log likelihood_std,id sece,id sece_std,id ece,id ece_std
bbb,0.526666671037674,0.005962868909391993,0.6952840288480123,0.0074301630236107774,-0.8976268370946249,0.018957477938627728,-0.1542534022557225,0.0053372576004840945,0.15426780016148625,0.005334186039254019,0.5600000023841858,0.0,0.7304011285305023,0.006394461072875588,-0.778404027223587,0.014730367097626311,-0.12771731354798732,0.0038216606073879565,0.127718534245611,0.0038234245204340936
bbb_5,0.5333333611488342,0.0,0.7092373847961426,0.0017189139319656723,-0.7477477192878723,0.0013106337875799705,-0.10506073958474,0.0012057160544015242,0.10507805465207228,0.0012006995731298447,0.5733333230018616,0.0,0.7464536786079407,0.0012479995936486932,-0.6476107478141785,0.001506455473896474,-0.07881282040556145,0.0016084724163617325,0.07884341927731253,0.0015994024004366823
laplace_1,0.45500000193715096,0.009343533184689718,0.6538555696606636,0.0027675886960508256,-0.8162718117237091,0.006180984890090054,-0.0671622140144651,0.0061389661816314426,0.06717186475895914,0.006132405137228728,0.4816666692495346,0.009343533564406462,0.6776544153690338,0.0017217540037392396,-0.7564932256937027,0.004184002603182532,-0.04818365475676629,0.006951837440037223,0.04822484902513865,0.00697230231749963
laplace_5,0.4533333480358124,0.0,0.6588362966264997,0.0005940546426287896,-0.8002534253256661,0.0012069681238422684,-0.058316683030391454,0.0013968851051445537,0.058316683030391454,0.0013968851051445537,0.47999998927116394,0.0,0.6819443191800799,0.0003235806738160838,-0.7419245498520988,0.0007993827583381322,-0.040415932998553124,0.001690682648318642,0.04042172582390173,0.0016952206160413667
ll_ivon,0.4584444458285968,0.01045153512609504,0.6613159974416097,0.0022131204276908596,-0.7938878039518992,0.008097205437040846,-0.053443242825484565,0.010477033952890605,0.053454617555267946,0.010470431290555597,0.48444444437821704,0.008888892332714816,0.6838622589906057,0.002238435175534332,-0.7367633382479349,0.005635564317447004,-0.03724130562594227,0.010398140416996384,0.03743610533535544,0.010355024500247985
ll_ivon_5,0.4586666762828827,0.006531966418047266,0.6647396326065064,0.0007358689300146806,-0.779268741607666,0.0010750304670438218,-0.04475562251394597,0.002133354489072062,0.04475562251394597,0.002133354489072062,0.4839999943971634,0.005333340167999267,0.6873525142669678,0.0009922251927750138,-0.7237802028656006,0.0005489977476927899,-0.028628446381059065,0.002169336899844546,0.02925766177642079,0.0025281640819430863
ll_swag,0.4517777840296428,0.011733669976662944,0.655690481265386,0.0029157135866144366,-0.8015644550323486,0.006416733109766244,-0.047701638547600296,0.00871829851073035,0.04773104805849938,0.00871979100738168,0.4744444439808528,0.009987644680868867,0.6786190966765085,0.0019135271740896235,-0.746731678644816,0.004581210811536007,-0.02986969216515462,0.009171023622876253,0.031184905421439747,0.00818411814867412
map,0.4533333381017049,0.00973729150727117,0.6551690797011057,0.0031630071390983706,-0.8149656653404236,0.007054073649513725,-0.06746903253020137,0.006491595755687658,0.06749480899849693,0.0064695888537291465,0.4766666640837987,0.008255189314647573,0.6783457696437836,0.0019742448040936987,-0.7552566528320312,0.005474876985838011,-0.04926172413913164,0.007244170013625019,0.04931563290015239,0.00724548315417883
map_5,0.4533333480358124,0.0,0.658802604675293,0.0007228895172461732,-0.8004043579101563,0.0014837870788407899,-0.05843872119277075,0.0016050763784140058,0.05843872119277075,0.0016050763784140058,0.47999998927116394,0.0,0.6821256637573242,0.0004392681457776624,-0.7419256329536438,0.0010576269980514395,-0.040308007882489436,0.001993864486195351,0.040308007882489436,0.001993864486195351
mcd,0.446666677792867,0.013333332538605334,0.6566333472728729,0.00200144344384959,-0.7885820468266805,0.003968863674055034,-0.019232059775536884,0.012343487033335834,0.020421867086408575,0.01134041963617672,0.4722222238779068,0.012130967847492775,0.6782889664173126,0.0012080060130097432,-0.7406408687432607,0.0027571570880914782,-0.0023821545048178113,0.013184100068455695,0.014871030093657027,0.006280252252149056
mcd_5,0.45066667795181276,0.005333340167999267,0.6602758765220642,0.0006428765701784854,-0.779840350151062,0.0005056919437451382,-0.011670562507002904,0.0027318543163322947,0.011670562507002904,0.0027318543163322947,0.4746666610240936,0.006531966418047261,0.6820745468139648,0.0004569217923620477,-0.7325128078460693,0.0004998317850385519,0.0051642301507905134,0.0032874851002606593,0.006729515375928504,0.002343431057737117
mcd_ll,0.45111111799875897,0.008195153588255066,0.656035304069519,0.002874353033215636,-0.8161853551864624,0.011162845112523058,-0.06910873627220315,0.008457591606669273,0.06910873627220315,0.008457591606669273,0.47777777910232544,0.010703640967566192,0.6785977979501089,0.0022419920266709354,-0.7562393645445505,0.008858649301190472,-0.05130557149701564,0.00899994578994842,0.05134235974698783,0.009055034618657384
rank1,0.52733334004879,0.00549749350031491,0.6951524217923483,0.002530089072699315,-0.9228206475575765,0.015020278439090476,-0.17300499889713547,0.0043498630352614195,0.1730099965225984,0.004349625680957399,0.5577777822812399,0.0044444402058919285,0.7288569410641988,0.0032098454154479484,-0.8006502290566763,0.009631757993518321,-0.14726689917422542,0.0036388826785956783,0.14726689917422542,0.0036388826785956783
sngp,0.45066667795181276,0.013063943786167818,0.6609535098075867,0.0012674289951810315,-0.799808406829834,0.0019805329038296592,-0.053043241842635445,0.008453260883427658,0.053043241842635445,0.008453260883427658,0.48666667342185976,0.013333332538604756,0.6848562240600586,0.0011201944887538502,-0.7369619488716126,0.0012397199818396506,-0.03541778456758514,0.008446733095137927,0.03550466856065269,0.00849030485349011
svgd,0.45600000619888303,0.009977753073879754,0.6613513231277466,0.0027881140001650914,-0.7926101088523865,0.011075620549419239,-0.04939130754592358,0.004866099292841409,0.04939130754592358,0.004866099292841409,0.4773333311080933,0.009977753073879754,0.6817721009254456,0.00225673744290396,-0.7395626425743103,0.008227353808643674,-0.03430070721131925,0.005000109966542319,0.034529074694592356,0.005143808467178209
swag,0.4355555574099223,0.011243657316521351,0.6388322512308756,0.006322120224000572,-0.8404782712459564,0.01400703640354587,0.031194759289930013,0.0035244380406889604,0.0317233766969613,0.003119149589876297,0.46000000337759656,0.009737288786703423,0.6577422817548116,0.0064820205770627385,-0.8066433966159821,0.015010464590502332,0.04682777528252676,0.0037033931935341385,0.047021745717510666,0.0037623238605571253
swag_5,0.44266666769981383,0.005333340167999267,0.6463188529014587,0.0014688021691901334,-0.8277197480201721,0.0022320180379262543,0.03976513140032376,0.0010473043778026969,0.03992169925172826,0.000977804468693478,0.4693333327770233,0.0053333282470703165,0.6665857315063477,0.0012174871993129984,-0.7955023288726807,0.002890555564991607,0.056509053372092645,0.000677465973289363,0.05661340186402948,0.0007759548150123491


==> data/camelyon.dat <==
model,accuracy,accuracy_std,sece,sece_std,ece,ece_std,log likelihood,log likelihood_std
bbb,0.6477708294987679,0.11619548774672096,-0.1914536475463901,0.09548827986660918,0.1914536475463901,0.09548827986660918,-0.9200212806463242,0.2929063013263442
bbb (static bn),0.8822112917900086,0.008238810462651921,-0.05340051291245522,0.004032207628767647,0.05340051291245522,0.004032207628767647,-0.3702742099761963,0.02184178707226432
map,0.7164460182189941,0.08454457952379268,-0.1704253447360098,0.0828880979714297,0.1704253447360098,0.0828880979714297,-0.7787383675575257,0.2991642775475501
map (static bn),0.8981000304222106,0.011371484588535367,-0.04125916456176607,0.0074122148518345875,0.04125916456176607,0.0074122148518345875,-0.27139833867549895,0.025764400508158872
mcd,0.5357749164104462,0.06822935492386381,-0.35288667537975044,0.07451372095386893,0.3538387210388676,0.07557506295087237,-1.2249982476234436,0.31581661498507224
mcd (static bn),0.8805253148078919,0.03890078799077669,-0.04855363955994347,0.02727623958668127,0.04855363955994347,0.02727623958668127,-0.30573763251304625,0.08412644238800163


==> data/cifar10.dat <==
model,corruption,accuracy,accuracy_std,avg_ll,avg_ll_std,ece,ece_std,sece,sece_std,agreement,agreement_std,tv,tv_std
MAP,0,0.9245000004768371,0.0012082939738519687,-0.29556575417518616,0.005933610296204522,0.04480145136713982,0.0013851337648392256,-0.044607095739841465,0.0012155915370925929,0.9064200043678283,0.0019197981353119929,0.17159099578857423,0.0010314574839144612
MAP,1,0.8721484422683716,0.0018594817885225828,-0.5176357984542846,0.010280961364680078,0.08013205089664552,0.002038968513366671,-0.08013205089664552,0.002038968513366671,0.8477343797683716,0.0011158411810700017,0.2375301480293274,0.0012931912257527574
MAP,2,0.8049999952316285,0.00459477845184757,-0.8627060532569886,0.01920243799052367,0.12814113809843547,0.0045058677486129505,-0.12775125183281488,0.004237781113304157,0.777539050579071,0.0022642883107314186,0.30937933921813965,0.001674969430651959
MAP,3,0.6891796827316284,0.006162233699047851,-1.4938938617706299,0.018587594956027985,0.21666984055540528,0.005596124269697453,-0.21655178840621375,0.005645226389921105,0.6826171875,0.0051452767948064896,0.39034255146980285,0.002681419875207124
Deep Ensemble,0,0.9440999984741211,0.000565676034753074,-0.17394158244132996,0.0014642549703827532,0.009682247303128243,0.001085451808611669,0.003487549085021019,0.0003432863891855548,0.9232400059700012,0.0013514318834045708,0.14374925792217255,0.0008382540418242919
Deep Ensemble,1,0.9028125047683716,0.0013338578835960263,-0.30454027056694033,0.005756311744637262,0.014147427827701902,0.0014211295833688178,-0.0025548094703117387,0.0009570417831331046,0.8701953172683716,0.0025987475834973284,0.1963370382785797,0.0006638340680282497
Deep Ensemble,2,0.838085925579071,0.003888635378471972,-0.5184855341911316,0.020337093541878987,0.02727803948801011,0.003938354940513136,-0.02711388948839158,0.003970113761914254,0.8048046827316284,0.002266289391664315,0.25280609130859377,0.0008193163223523738
Deep Ensemble,3,0.7329687595367431,0.006148340754639219,-0.9367252111434936,0.03574095767507561,0.07487717150012033,0.007385048255428888,-0.07486932020634414,0.007388038074003486,0.7177734255790711,0.0039701771685897395,0.3097627401351929,0.0034611077809604133
MCD,0,0.9269333283106486,0.0017486556350963783,-0.21632077793280283,0.005224498309556858,0.007546321593721708,0.0009520689697587268,0.006894451998670896,0.0012238268404535218,0.9199000000953674,0.0026229925419264414,0.13224299252033234,0.0015677492501768285
MCD,1,0.8716797033945719,0.003951559738838945,-0.39975830912590027,0.010505027546186332,0.010568979938398115,0.0025571069868904218,-0.004381681416998617,0.005643358388697482,0.8647786577542623,0.002613900391518048,0.18388865888118744,0.001651276909400351
MCD,2,0.776757816473643,0.01085348073369337,-0.733437736829122,0.050683788317248096,0.04734115467969483,0.004411199089509322,-0.04714871821245955,0.004529355393470738,0.7959635257720947,0.010399573129327657,0.23150653640429178,0.000960196764228873
MCD,3,0.629492183526357,0.00941831727389403,-1.312028209368388,0.09398727905952224,0.14146708539240838,0.010534604779321121,-0.14136198553314896,0.010325273933225573,0.7252604166666666,0.012212552072582133,0.2772096296151479,0.003276119319440985
MultiMCD,0,0.9411400079727172,0.0009002073737129848,-0.1859636425971985,0.0006566018718531951,0.03069856497317553,0.0006857492007208043,0.030586275297105316,0.0006749298297717612,0.9304799914360047,0.0015144633409937196,0.1161477506160736,0.000695733182035121
MultiMCD,1,0.8897265553474426,0.00253937070154923,-0.3345572292804718,0.004790016658116289,0.027669297651154924,0.0022402691248081088,0.025985156606184317,0.0022622375341030112,0.88046875,0.0018112548979463353,0.1579107016324997,0.0008269889433146139
MultiMCD,2,0.8046484470367432,0.0033200814223111426,-0.5942966341972351,0.011820515184586463,0.010511790425516664,0.0026873400383182876,8.284601848572483e-05,0.003046300552515602,0.8226171851158142,0.004973993430280283,0.195535871386528,0.0014958327811008757
MultiMCD,3,0.6656640648841858,0.006585705690864111,-1.0634087085723878,0.020987411883709006,0.06931768985406962,0.006987310444661861,-0.06854864529042971,0.006970336414014211,0.7598828077316284,0.0011692708008285892,0.23369956612586976,0.0009297750671759781
SWAG,0,0.9211000055074692,0.0015405603734058204,-0.250316996127367,0.0018950813438189495,0.04174336362928152,0.003330681582687731,0.04168379564732313,0.0033693768311031484,0.9101999998092651,0.0018018499757787485,0.1299596019089222,0.0009020733142071477
SWAG,1,0.8762695342302322,0.003972423942269801,-0.38756847381591797,0.004402945611348859,0.04717411645324319,0.005577383171442603,0.04661210944104823,0.005192505423394901,0.8560058772563934,0.005101556014026479,0.17853743210434914,0.0009336269826255241
SWAG,2,0.8060058653354645,0.003798572385464417,-0.5927158445119858,0.009380111311265616,0.03160855781534337,0.0034789807357860224,0.030531091760349228,0.003787977751029132,0.7830566316843033,0.005415871075868641,0.22768348455429077,0.003294057394736056
SWAG,3,0.69580078125,0.005413818216062969,-0.9265140444040298,0.024978877186313937,0.018334902548667743,0.009323353697759136,-0.01184878922867938,0.007644741202217281,0.6988769620656967,0.005978358016990417,0.277053065598011,0.005537801237916315
MultiSWAG,0,0.939900004863739,0.001340150137830546,-0.2582345485687256,0.001899646797639066,0.0986503077557683,0.001666385437824354,0.09862686181038618,0.0016862524439373164,0.9265200018882751,0.000825583880476619,0.10679425299167633,0.0005412675268788814
MultiSWAG,1,0.9002343654632569,0.0007138846275293948,-0.38312131762504575,0.0022520723332814956,0.11748014555836564,0.0021273814168178253,0.11746472949802411,0.002128445324780667,0.8782421946525574,0.0012633645599930566,0.1467318743467331,0.0004749995203634346
MultiSWAG,2,0.8394921898841858,0.0022857471257090975,-0.5556074738502502,0.002488376141976108,0.11724698149308097,0.0038689453118917823,0.11717132550023963,0.0038299889780885475,0.8176562547683716,0.001015619131346749,0.1862426370382309,0.0012169819386134426
MultiSWAG,3,0.7278515696525574,0.004233546952912591,-0.841292655467987,0.009215973805929803,0.0821061032038415,0.004481169828625927,0.08200594319670927,0.0043620717439418295,0.7396093726158142,0.004442504171757676,0.22832826673984527,0.0024172204474748457
BBB,0,0.8984000086784363,0.0028085613242980756,-0.38684129118919375,0.010765648879002658,0.04594684553265571,0.002350001921454804,-0.04582959035873413,0.0024110664995873345,0.9002000093460083,0.0012198254314234852,0.160638290643692,0.0007193055184944393
BBB,1,0.8388671875,0.003183057131365021,-0.6815826892852783,0.02916496572568939,0.0831121355277719,0.0029849671254864305,-0.08302159639599269,0.0029962169139043323,0.8444531202316284,0.0016228554242855083,0.22166558504104614,0.0003408528575071819
BBB,2,0.7346093654632568,0.009220236258403246,-1.2957036733627318,0.07223843624929424,0.15386392242100558,0.008022428294329332,-0.15380399450485127,0.007948282018300962,0.7735546946525573,0.004287288071190706,0.2862819850444794,0.0019858764610202603
BBB,3,0.583984375,0.011378537628456819,-2.4132212162017823,0.12569511835838407,0.2682438232231652,0.014335845263436033,-0.26818069819768425,0.014367802925944901,0.6979296922683715,0.008342930626739608,0.3534296154975891,0.0032366777587865673
Rank1,0,0.881220006942749,0.0031313849527887863,-0.36308073401451113,0.00462824748355494,0.04149049419313669,0.0022238697183998637,0.041323761326968675,0.0022433730378638266,0.9097399950027466,0.0026219143026278416,0.11649702936410904,0.001988677659872625
Rank1,1,0.8427343606948853,0.003932338429078711,-0.48407846689224243,0.015195274639430045,0.04238125784671866,0.0036353747340054808,0.04175382447894663,0.004064346169074265,0.8601953148841858,0.0019663604036440296,0.16452071964740753,0.0030528947883857824
Rank1,2,0.7740234375,0.007745802726229913,-0.6835090637207031,0.02675774235595902,0.024128874118905512,0.002396728679322694,0.01923867385601625,0.00552997194152352,0.802343738079071,0.005963905151960712,0.21042599081993102,0.005204843693221544
Rank1,3,0.673046875,0.015912874407101363,-1.0098589301109313,0.056117196500974735,0.027809317636420017,0.009823094907057892,-0.023695046243374235,0.013682098547676708,0.7187890648841858,0.01292810094672539,0.2617832362651825,0.01022278421758238
SVGD,0,0.9270333250363668,0.0008110324015193659,-0.2554495930671692,0.001169408187937994,0.018476112136244772,0.000768662811520539,0.0032750668595234555,0.0009884125130961807,0.9244666695594788,0.002403708476792956,0.13453293343385062,0.0008578109310940569
SVGD,1,0.8826823035875956,0.0014499236488378956,-0.4316680630048116,0.009540750106895476,0.021087578936324763,0.002894474440930469,-0.006896501775675763,0.0006046690924586797,0.8747395873069763,0.0007249743139146117,0.191981832186381,0.0003567387873007727
SVGD,2,0.803515632947286,0.0036295006980571164,-0.8213268319765726,0.024311431297082096,0.03772735910218519,0.0021804313372861582,-0.03768668536989329,0.0022121846080050476,0.8184895912806193,0.001242121665144577,0.2381289303302765,0.0011677819599139813
SVGD,3,0.6659505168596903,0.004049039404944343,-1.556916872660319,0.042964796827494836,0.11659842114410518,0.008927747228435938,-0.11659842114410518,0.008927747228435938,0.7421875,0.0065013093031022345,0.28618496656417847,0.002006733806620479
Laplace,0,0.924399995803833,0.0012617359486466818,-0.28244399428367617,0.005907116733936641,0.040496229083687066,0.001329907282101806,-0.040347878027111296,0.0013164895860890223,0.9063199877738952,0.002138589892687917,0.1689809203147888,0.0009603947092207922
Laplace,1,0.8725390553474426,0.004109186919716368,-0.49924967885017396,0.01656572763648247,0.07415091904636939,0.004166428919311026,-0.0739952483290108,0.004022633932503334,0.8488671779632568,0.0017746640535268204,0.23925777673721313,0.0018815483441283918
Laplace,2,0.8042187452316284,0.0026853808612493863,-0.8394345998764038,0.021353959560793577,0.11982524143997579,0.0022081585622087696,-0.11913416942581534,0.0023900475029469018,0.7768749952316284,0.004657464518694353,0.30849945545196533,0.003197350794594992
Laplace,3,0.6898828029632569,0.00621376166824439,-1.4299292802810668,0.02594068878978197,0.20347459629410877,0.005144512274432132,-0.20346764362649994,0.005144541674525206,0.6845312476158142,0.0033452663404035777,0.3797647595405579,0.001764185177705733
bbb_5,0,0.9289399862289429,0.0013690870404477128,-0.22758567631244658,0.00171084822988486,0.018102198257297277,0.0018242617315003301,0.01782454021707177,0.0018975781189125255,0.9299999952316285,0.0011610377610865267,0.12154988497495652,0.0005377555209729788
bbb_5,1,0.8776562452316284,0.0077434539009636014,-0.3939965724945068,0.012232234947588828,0.01848919410724193,0.0051909746776861625,0.00635900350753218,0.00933838297422383,0.8800000071525573,0.004650908302370291,0.16986879110336303,0.0038786628268606977
bbb_5,2,0.7857812523841858,0.013758872296249516,-0.7411298751831055,0.0449542216083606,0.032945302804000674,0.009798379767512268,-0.025964745883829892,0.014145996482403252,0.8303125023841857,0.0059988724299937886,0.2039065182209015,0.002549201545521224
bbb_5,3,0.6206250190734863,0.013519012985723815,-1.4106752395629882,0.10516938354553373,0.114474222920835,0.01589157587230948,-0.11439217835664747,0.015916320567249762,0.7573437571525574,0.01025314153818561,0.24728691577911377,0.009192506688013182
hmc,0,0.9032999873161316,0.0,-0.32014787197113037,0.0,0.0686252847313881,0.0,0.06837090660333633,0.0,1.0,0.0,0.0,0.0
hmc,1,0.8335937261581421,0.0,-0.5083733201026917,0.0,0.06574180910829455,0.0,0.06400011030491441,0.0,1.0,0.0,0.0,0.0
hmc,2,0.7242187261581421,0.0,-0.8325055241584778,0.0,0.019957855553366245,0.0,0.017427525180391968,0.0,1.0,0.0,0.0,0.0
hmc,3,0.5921875238418579,0.0,-1.2254703044891355,0.0,0.05548084285110235,0.0,-0.05362740531563759,0.0,1.0,0.0,0.0,0.0
iVON,0,0.8419399976730346,0.00406034977674419,-0.4643124222755432,0.011478995388181524,0.024573619996309283,0.0033610001895912557,0.02368396050155163,0.0027094106429829063,0.873800003528595,0.0038068398040060573,0.1451188027858734,0.002506129238027812
iVON,1,0.7946874856948852,0.010427860928728926,-0.5960293054580689,0.020960076045812917,0.02549628058855888,0.006014628732135601,0.010497399713494815,0.01027191845263672,0.8268749833106994,0.010558150657195637,0.18946478366851807,0.008480739382136785
iVON,2,0.725000011920929,0.014123128688971285,-0.8094531774520874,0.03566219866864308,0.027658711734693496,0.004499586015505453,-0.021654724532272667,0.005481172097175362,0.7559375047683716,0.01567648159870563,0.2372412919998169,0.007502732574564171
iVON,3,0.6168749928474426,0.011143150950105707,-1.2010900259017945,0.06139262640384668,0.08648501463932916,0.005654272397346352,-0.08569433553842828,0.005716541546009987,0.6775000095367432,0.008347324839599749,0.29017072916030884,0.006828798055266838
ivon_5,0,0.8813800096511841,0.0027571027545671913,-0.3883045732975006,0.0024863976759770825,0.07660673499763013,0.002800586833407502,0.0765246964842081,0.0027912569126525124,0.9206400036811828,0.001947919020278176,0.10725659728050232,0.0008938629676173991
ivon_5,1,0.8451562404632569,0.0044028037304170795,-0.5044716358184814,0.018417660061672923,0.08297794141806662,0.0026635781341426573,0.08121785243041814,0.003197981004766969,0.8631250023841858,0.007834336662145825,0.144936403632164,0.003209897531442468
ivon_5,2,0.7832812428474426,0.007914942812005443,-0.6655994892120362,0.00612064434791981,0.06909192155580968,0.008824011425872061,0.0678107752278447,0.010155610065255123,0.8214062571525573,0.0016828615672953243,0.17877091765403746,0.002736153517769149
ivon_5,3,0.6571875095367432,0.012435380024175194,-0.9980852723121643,0.04718310351314041,0.025295954381581397,0.004612861708766003,0.00042994409566745153,0.00946464539971823,0.7524999976158142,0.011903745154981075,0.22369398176670074,0.005666081593976763
laplace_5,0,0.9449599981307983,0.001005192536248479,-0.17425931096076966,0.0019256880445902534,0.011958560571670532,0.0016359419326472337,0.006774063103199004,0.0012667340981230267,0.9230999946594238,0.0007014194458650126,0.14192874431610109,0.0004026551603029413
laplace_5,1,0.9028124928474426,0.004544714538962162,-0.3144728660583496,0.00343885666315739,0.015766770211048425,0.0027114030734471492,-0.000575702008791268,0.004628998690781426,0.8589062690734863,0.0036174520185785286,0.1991830587387085,0.0011835894710996542
laplace_5,2,0.8503125071525574,0.012476539261868166,-0.4980389833450317,0.034784052472774316,0.02609384009614587,0.008069706105785232,-0.01526881052181125,0.009494612375334537,0.8001562476158142,0.001514896512762662,0.2513710349798203,0.0028098334702627925
laplace_5,3,0.7314062476158142,0.012716871530599303,-0.9410485982894897,0.06388093149344562,0.07272575405891984,0.011123443188119447,-0.0723791160946712,0.011130410278609783,0.7217187523841858,0.008318024755114319,0.30349568128585813,0.002294372418213227
sngp_1,0,0.9167833228905996,0.0029044415612253876,-0.37976175049940747,0.01302954785324686,0.07640210297008355,0.005917127543978965,0.07640210297008355,0.005917127543978965,0.9028333326180776,0.001821844100882256,0.17772472649812698,0.001999338058079581
sngp_1,1,0.8671875099341074,0.014618632363607125,-0.5600621501604716,0.03364082899026534,0.07403033415127235,0.00921310591564067,0.06931371476772862,0.011973369881000498,0.8438802063465118,0.009618522615600446,0.23126261681318283,0.004186274400929873
sngp_1,2,0.7850260436534882,0.014687583398363738,-0.8368742565313975,0.042418911032396346,0.0671810201757277,0.006541078312908543,0.04417129094557216,0.010114518198386126,0.7673176924387614,0.008123167852318163,0.2951050301392873,0.004127006896653353
sngp_1,3,0.6569010416666666,0.006163692334883068,-1.2555840810139973,0.021889263711723204,0.08445651497265015,0.006898666640246333,-0.01675910076398092,0.007681286288820956,0.6807291805744171,0.008497727092168434,0.3533838490645091,0.004505631321915821

==> data/civil.dat <==
model,worst_acc accuracy,worst_acc accuracy_std,worst_acc sece,worst_acc sece_std,worst_acc ece,worst_acc ece_std,worst_acc ll,worst_acc ll_std,lowest_sece accuracy,lowest_sece accuracy_std,lowest_sece sece,lowest_sece sece_std,highest_sece accuracy,highest_sece accuracy_std,highest_sece sece,highest_sece sece_std,all accuracy,all accuracy_std,all sece,all sece_std,all ece,all ece_std,all ll,all ll_std
bbb,0.5368559569120407,0.03200839396511114,-0.36101158601252437,0.032593469208323206,0.3620227043002385,0.031865070970091586,-2.192487955093384,0.27753900363998785,0.5374175786972046,0.031602751415921976,-0.36217909601381704,0.03269167832750197,0.9586798846721649,0.005067274099174752,-0.022064603723480063,0.0037759260563161516,0.917814064025879,0.0016092263536423084,-0.05580003168551693,0.0018544118248516141,0.05580003168551693,0.0018544118248516141,-0.3332556813955307,0.01734180184472904
bbb_0.01,0.5417108178138733,0.04470278052827165,-0.3591472928683913,0.04313249069067954,0.3596272585324829,0.04273540173720286,-1.8898020744323731,0.18366994145989857,0.5417108178138733,0.04470278052827165,-0.3591472928683913,0.04313249069067954,0.9580411076545715,0.0073786916320347055,-0.022897515953685707,0.006705387484319598,0.917769193649292,0.0019121707165664194,-0.055892702114088234,0.002885933210639242,0.055892702114088234,0.002885933210639242,-0.28404287695884706,0.009966220392912558
bbb_0.1,0.5372841954231262,0.0408617715424303,-0.3651437051223021,0.040004850190271966,0.3658450114805184,0.03907640725376266,-2.2457590818405153,0.29997287533800887,0.5389447569847107,0.03994007296544436,-0.3662800131581643,0.04083518655134923,0.9585971117019654,0.0068119204521440695,-0.02344250801246195,0.005317408816892791,0.9175359964370727,0.0017808419716737014,-0.057851300788231176,0.0020922588971970147,0.057851300788231176,0.0020922588971970147,-0.34288548231124877,0.02107126960619403
bbb_4,0.524920642375946,0.01156227717837493,-0.33802425214695553,0.011667353650744275,0.33802425214695553,0.011667353650744275,-1.800869631767273,0.07752035634742609,0.524920642375946,0.01156227717837493,-0.33802425214695553,0.011667353650744275,0.9630939602851868,0.0019014554496150206,-0.009449527013618073,0.0012612028095535864,0.9221748828887939,0.0004084906692479594,-0.04142319086188202,0.0005699864381682574,0.04142319086188202,0.0005699864381682574,-0.2647531032562256,0.003262247039086878
laplace,0.4243055507540703,0.015864332749106744,-0.34665838611600475,0.018341462753346416,0.3484560739104858,0.017546885373896273,-1.4375082105398178,0.06512909735583089,0.4243055507540703,0.015864332749106744,-0.34665838611600475,0.018341462753346416,0.9252567738294601,0.008100833457611234,0.06049463548023605,0.0026318747717966003,0.9157295078039169,0.0009256203575371465,-0.011347779808247277,0.001861229852813684,0.0114315656990192,0.0019574552164359285,-0.2068006582558155,0.0006713170173578674
laplace_4,0.419523811340332,0.008272259530625485,-0.34816387246628955,0.009717989728433655,0.34816387246628955,0.009717989728433655,-1.4107625246047975,0.03159760897211518,0.419523811340332,0.008272259530625485,-0.34816387246628955,0.009717989728433655,0.9267600417137146,0.003883860988703475,0.0639194289887764,0.0012189064133702758,0.9164013266563416,0.00037677570443768617,-0.009457266445132539,0.0010277112206266968,0.00950343704183,0.0009963820846296525,-0.2041026920080185,0.0003489952582487227
ll_ivon,0.47976407408714294,0.04531382289549484,-0.42091922504183454,0.04760153499789296,0.4212698734740404,0.048037094825550235,-2.198171238104502,0.262713984623994,0.47976407408714294,0.04531382289549484,-0.42091922504183454,0.04760153499789296,0.9667382836341858,0.00850098410131124,-0.01459159848578583,0.005968497074058927,0.9194759627183279,0.0028032212271555984,-0.0538021909690721,0.0018963325564774836,0.0538021909690721,0.0018963325564774836,-0.2992725670337677,0.01350693738060575
ll_ivon_5,0.4649206340312958,0.010765387992716143,-0.3956816174863168,0.014712262206007975,0.3956816174863168,0.014712262206007975,-1.7516530990600585,0.07271988005624488,0.46615384221076966,0.012077167237628337,-0.3958861872897698,0.01447557474709893,0.9606593132019043,0.0062710873598188985,-0.0012782286115676457,0.00144336223352875,0.9238746523857116,0.000624853003431279,-0.03872267483089503,0.0007102202582250685,0.03872267483089503,0.0007102202582250685,-0.23969821333885194,0.002407156740982256
ll_svgd,0.4177716732025146,0.027246095202438876,-0.3527964515068883,0.026661448774988043,0.3527964515068883,0.026661448774988043,-1.3445424079895019,0.13428761535120168,0.4179365038871765,0.027523091525452213,-0.3546208713286453,0.02337681177290279,0.9270588278770446,0.00842665049037271,0.05844175394620994,0.005636498438836284,0.9159587979316711,0.001074161429270323,-0.011427952678459034,0.0016547488468496455,0.011427952678459034,0.0016547488468496455,-0.2039411723613739,0.0010932721023118588
map,0.41952380537986755,0.02100162492024524,-0.3525016825551551,0.024756060501472534,0.35276523032003926,0.024564573236439253,-1.4546103000640869,0.0857391111064262,0.41952380537986755,0.02100162492024524,-0.3525016825551551,0.024756060501472534,0.927544355392456,0.01027925910310507,0.060194297680556494,0.004079417558264045,0.915954315662384,0.0011109889010105037,-0.012057916678524901,0.0025624018595521493,0.012159686248527117,0.0027092744026341402,-0.2067902833223343,0.001158699773222342
map_4,0.41920634508132937,0.008115437930857844,-0.34904403020413444,0.009635990707210416,0.34904403020413444,0.009635990707210416,-1.4158320426940918,0.032485654555248974,0.41920634508132937,0.008115437930857844,-0.34904403020413444,0.009635990707210416,0.9271335244178772,0.003526198931386257,0.0636148678978173,0.0011219729170899235,0.9164102792739868,0.0003543765879518744,-0.009828273870095572,0.0010454005373469963,0.009836766967660664,0.001041658263053335,-0.20408867299556732,0.00032989254648577734
map_4_wd0.0001,0.4619230806827545,0.011499937688612313,-0.3933591823738355,0.013177005725379578,0.3947177739670643,0.011491918749899452,-1.686065125465393,0.05224570772192723,0.4619230806827545,0.011499937688612313,-0.3933591823738355,0.013177005725379578,0.9335307002067565,0.021538409379064802,0.006146041235440938,0.0017703174307685796,0.9245668292045593,0.0003269276538318677,-0.03425052619558178,0.0006919240530992585,0.03425052619558178,0.0006919240530992585,-0.22096920907497405,0.001564917908119211
map_wd0.0001,0.4722651422023773,0.04858100952001102,-0.4027280713835707,0.043133540229233394,0.4042107394899433,0.04386255561307299,-1.9560895919799806,0.25988048510831274,0.47615384459495547,0.045126390780619405,-0.40328312860085413,0.0436466595977785,0.9663676738739013,0.00927619186915689,-0.007912223471450104,0.00705141307802494,0.9203046798706055,0.0030971526872944095,-0.046276417138878014,0.0017416911365173606,0.046276417138878014,0.0017416911365173606,-0.2636824488639832,0.010852081642446332
mcd,0.3261904716491699,0.023371633298124188,-0.4167613277454225,0.030082237582853368,0.4167613277454225,0.030082237582853368,-1.3906923532485962,0.07445234697735906,0.3261904716491699,0.023371633298124188,-0.4167613277454225,0.030082237582853368,0.9372143387794495,0.017340532721435525,0.10149139846304212,0.006973883717833877,0.9182296633720398,0.00017515129115027757,0.006469298625993577,0.005534859225936373,0.007044795149243155,0.004842559174333986,-0.20413668751716613,0.0006793919426914622
mcd-p0.0,0.404340660572052,0.016017120244923074,-0.3688858860949684,0.022909719305735998,0.3688858860949684,0.022909719305735998,-1.4669928073883056,0.1169275738872489,0.40507936477661133,0.017173686081872575,-0.369312981543619,0.02216011642722999,0.93299720287323,0.006368290814176467,0.05962934423004991,0.005215302477381601,0.9166076302528381,0.0006009674971026584,-0.012943475697151086,0.003157818311319273,0.012986233209330771,0.00308106365259377,-0.20705719888210297,0.0017440408488031364
mcd-p0.01,0.396227103471756,0.015307930434893556,-0.3735489736234494,0.02257189943965059,0.3735489736234494,0.02257189943965059,-1.4520844221115112,0.11415652875371275,0.396227103471756,0.015307930434893556,-0.3735489736234494,0.02257189943965059,0.9355368852615357,0.006143080938884848,0.06381352581341171,0.005082448184250145,0.9167720556259156,0.00047117116237294397,-0.01111944492547843,0.003346873921503236,0.011196507149542786,0.0032087878895521406,-0.20572718977928162,0.0014271324247431118
mcd-p0.05,0.3644444406032562,0.017763595108085166,-0.39310975038531487,0.023714811201414644,0.39310975038531487,0.023714811201414644,-1.430145263671875,0.06545724819220604,0.3644444406032562,0.017763595108085166,-0.39310975038531487,0.023714811201414644,0.9465919733047485,0.005975723266601583,0.08114383003847495,0.005533140701554176,0.9177333235740661,0.0003302348369220181,-0.0033082783541201984,0.004126964284755947,0.004974309610947315,0.001900284216594099,-0.20297598838806152,0.0006632955633345521
mcd-p0.1,0.32460318207740785,0.020732372583736714,-0.4181883958194937,0.027082058237155798,0.4181883958194937,0.027082058237155798,-1.3904976844787598,0.06966196247040855,0.32460318207740785,0.020732372583736714,-0.4181883958194937,0.027082058237155798,0.9366479873657226,0.01783717874402993,0.10067488658029863,0.006533428533759357,0.9180577397346497,9.614707727345375e-05,0.006203737694965744,0.005332804949543418,0.006844678902044703,0.004588165311585864,-0.20406013131141662,0.0007424513674648752
mcd_4,0.32634921073913575,0.005250099137902074,-0.4124126917431279,0.0073646309288026976,0.4124126917431279,0.0073646309288026976,-1.3632469415664672,0.02153375825552558,0.32634921073913575,0.005250099137902074,-0.4124126917431279,0.0073646309288026976,0.9375094056129456,0.01764814529690317,0.10512547706969863,0.001945421623256856,0.918569004535675,0.00014549108515384568,0.008617953772989755,0.0016540688730720943,0.008654559997256141,0.0016607786184884865,-0.20303240418434143,0.00026083486081900797
rank1,0.5397683262825013,0.028425946034003207,-0.37256584852210817,0.03043585150281483,0.37256584852210817,0.03043585150281483,-2.0649554252624513,0.17941095965391823,0.5397683262825013,0.028425946034003207,-0.37256584852210817,0.03043585150281483,0.9563330411911011,0.00545518957222584,-0.02553423324659317,0.004500763355927226,0.9169828534126282,0.0019594959835836376,-0.05959252227480967,0.00155953110621421,0.05959252227480967,0.00155953110621421,-0.31928521394729614,0.0066297589001943465
sngp,0.39370133976141614,0.03890358197333039,-0.3875733432143063,0.03640555338742682,0.3875733432143063,0.03640555338742682,-1.3407800197601318,0.07764679899145703,0.3957570195198059,0.03719989292395219,-0.39072906242203653,0.04038981675357568,0.9213459591070811,0.012924726858565426,0.06517223699526965,0.01183440713268157,0.9186275700728098,0.0009676396227894281,-0.014203722593716292,0.006003489379875844,0.014293593529187062,0.0058954065889092674,-0.2064199298620224,0.004487700186566297
sngp_small_ridge,0.42692306637763977,,-0.3470563718905816,,0.3470563718905816,,-1.269076228141785,,0.42692306637763977,,-0.3470563718905816,,0.900926113128662,,0.05513957370396117,,0.9176047444343568,,-0.014274848752570618,,0.014274848752570618,,-0.2075652182102203,
sngp_with_head,0.0,,-0.8465738892555237,,0.8465738892555237,,-1.8745357990264893,,0.0,,-0.84657883644104,,1.0,,0.15342384576797485,,0.8862029314041138,,0.03962695598602295,,0.03962695598602295,,-0.3609190881252289,
svgd,0.38381563425064086,0.06766194388476081,-0.37920812999584025,0.0788593161458494,0.3796375059622302,0.07903789789457777,-1.3930510520935058,0.15402760787133246,0.38428571820259094,0.06719443279861734,-0.3819383145791168,0.08154708051006508,0.9358110785484314,0.021293999188362476,0.0766260880722097,0.005503943017990906,0.9152083039283753,0.00290883708186601,-0.008477368668151467,0.007734623370739008,0.010688604363516046,0.005348716952969167,-0.20844735503196715,0.0017069235073373036
swag,0.4480952322483063,0.020869248394560874,-0.18363012609618998,0.026540505825530285,0.1972319872097837,0.04074688198876349,-0.8720255732536316,0.05041599392423866,0.4480952322483063,0.020869248394560874,-0.18363012609618998,0.026540505825530285,0.9233782291412354,0.03463847618602718,0.19781613903354586,0.03156026318711621,0.8769983887672425,0.024391892346500254,0.15167277467118767,0.023543886973002217,0.15167277467118767,0.023543886973002217,-0.3960834562778473,0.01916576473857957
swag_4,0.42873015999794006,0.015828505278767644,-0.1834817414346432,0.017860368816370605,0.1834817414346432,0.017860368816370605,-0.8185518980026245,0.0108706123914765,0.42873015999794006,0.015828505278767644,-0.1834817414346432,0.017860368816370605,0.9318487167358398,0.019249279910528758,0.2411161838335861,0.001667782753189565,0.9009209156036377,0.0018205370575950187,0.1839292578266746,0.002344883467531145,0.1839292578266746,0.002344883467531145,-0.38777661323547363,0.003877263896840199


==> data/fmow.dat <==
model,worst_region_acc,worst_region_acc_std,all accuracy,all accuracy_std,all ll,all ll_std,all sece,all sece_std,all ece,all ece_std,worst_acc accuracy,worst_acc accuracy_std,worst_acc ll,worst_acc ll_std,worst_acc sece,worst_acc sece_std,worst_acc ece,worst_acc ece_std
bbb-1,0.305501992503802,0.007894554664193006,0.5086544851462046,0.003197545213125401,-4.2506983280181885,0.05296627858945722,-0.29262070674284074,0.002660070441326867,0.29262070674284074,0.002660070441326867,0.305501992503802,0.007894554664193006,-6.673706690470378,0.342666161857036,-0.44776048123221623,0.009660342831999697,0.4478758809064889,0.009653120064726189
bbb-5,0.3394523739814758,0.0061723829949812715,0.5610186457633972,0.0013100246226058216,-2.6174545764923094,0.007514391558887915,-0.10170435984707427,0.0013571882710110338,0.10170435984707427,0.0013571882710110338,0.3394523739814758,0.0061723829949812715,-4.174393177032471,0.08481622693516791,-0.23312052044567802,0.007833556076787854,0.23312052044567802,0.007833556076787854
laplace-1,0.211955264210701,0.0075122322236632535,0.3705084204673767,0.014180444176433146,-5.947002410888672,0.3200122970719072,-0.44864115993429454,0.011980814966637004,0.44864740902027184,0.011977600168589973,0.211955264210701,0.0075122322236632535,-8.248981952667236,0.4345577081750384,-0.5895616292939125,0.008759069320462649,0.589687397970031,0.008774131727267874
laplace-5,0.30111839771270754,0.004134959291874705,0.5168898105621338,0.0020437016153655105,-2.7438305854797362,0.01719861049847447,0.020210645139495075,0.0016601665160143263,0.05930515057564871,0.002124011769217914,0.30111839771270754,0.004134959291874705,-4.085590744018555,0.04699729933350056,-0.12303457960222064,0.004166050513239557,0.12303457960222064,0.004166050513239557
laplace_1000samples-1,0.2429618239402771,,0.3911706209182739,,-5.501459121704102,,-0.4271204127839618,,0.4271204127839618,,0.2429618239402771,,-7.602452754974365,,-0.5509013741119484,,0.5509013741119484,
laplace_at_mean-1,0.30967989563941956,,0.512348473072052,,-3.494530439376831,,-0.3543083059522457,,0.3543228263748863,,0.30967989563941956,,-5.246603965759277,,-0.5137308790843045,,0.5137308790843045,
laplace_fixed-1,0.2680293098092079,0.08638642728328705,0.4513072222471237,0.1256106197834015,-4.5404393672943115,2.0776009559631348,-0.3926426121280587,0.07602865522164903,0.39264369076574523,0.07603081249702211,0.2680293098092079,0.08638642728328705,-6.4922285079956055,2.479999542236328,-0.5438741608761679,0.04628800291020662,0.5438741608761679,0.04628800291020662
ll_ivon-1,0.3002956658601761,0.008916679204499438,0.505262037118276,0.002678915521695405,-3.1067366202672324,0.023406552240443017,-0.34832257296608954,0.0024617456809902082,0.3483307446254787,0.0024533503496186023,0.3002956658601761,0.008916679204499438,-4.5569225152333575,0.1122064243094669,-0.5142245034927025,0.008779511393719994,0.5142245034927025,0.008779511393719994
ll_ivon-5,0.3406093239784241,0.004493485885971437,0.5596616625785827,0.0012045860244517905,-2.0603766441345215,0.00923529725570556,-0.11201312765297104,0.0016719696673341959,0.11201312765297104,0.0016719696673341959,0.3406093239784241,0.004493485885971437,-3.1769872188568113,0.02284435006891997,-0.2412977131140356,0.0039803111393157935,0.2414197033039171,0.004037883738839938
ll_ivon_p100-1,0.292325496673584,,0.5066491961479187,,-3.4387004375457764,,-0.3429355792558353,,0.3429355792558353,,0.292325496673584,,-5.133785724639893,,-0.5139986770001276,,0.5139986770001276,
ll_ivon_p500-1,0.3135364353656769,,0.5125293731689453,,-3.088312864303589,,-0.3415640081350257,,0.34159883027699134,,0.3135364353656769,,-4.645092487335205,,-0.5139900758701588,,0.5139900758701588,
map-1,0.310065562526385,0.007820308344063293,0.5178819199403127,0.003051476701629208,-3.5029534498850503,0.02506879960900937,-0.35261886301286705,0.0024206921512287187,0.352622199321388,0.002419760186707539,0.310065562526385,0.007820308344063293,-5.439208904902141,0.11696740645682659,-0.5260662129952179,0.00879697632041923,0.526228546498118,0.008709737551324646
map-5,0.3423833429813385,0.003365590721831243,0.5693414092063904,0.0013665753691776313,-2.1405102729797365,0.005768333519152325,-0.12812887503058984,0.0010301770524671825,0.12812887503058984,0.0010301770524671825,0.3423833429813385,0.003365590721831243,-3.4461310863494874,0.007291336335212692,-0.27075719925378494,0.00446841144941991,0.27075719925378494,0.00446841144941991
mcd-5,0.35264171957969664,0.004887924284566088,0.5707888722419738,0.0004204430919382813,-2.14987473487854,0.007204397440944963,-0.12171677433197632,0.0011515686197088209,0.12171677433197632,0.0011515686197088209,0.35264171957969664,0.004887924284566088,-3.476759147644043,0.02991932461353505,-0.2534303104637835,0.005067492714573632,0.2534303104637835,0.005067492714573632
mcd_p0.1-1,0.3072374363740285,0.009142875115807565,0.515054871638616,0.00222213135900898,-3.489343047142029,0.03553679052811039,-0.3488064953339171,0.003588978154476933,0.3488064953339171,0.003588978154476933,0.3072374363740285,0.009142875115807565,-5.40000049273173,0.11800617780819231,-0.5201648084339277,0.011324687207122689,0.5201648084339277,0.011324687207122689
mcd_p0.2-1,0.3036058619618416,0.005199396480634909,0.5089522699515024,0.003947904691260996,-3.512743651866913,0.05039593422323979,-0.3461762416400553,0.002357743989049724,0.34617713341537404,0.002357037112129551,0.3036058619618416,0.005199396480634909,-5.363067348798116,0.1263636269302506,-0.5129229396915437,0.004990873636432884,0.512997757195938,0.00496414771818607
rank1-1,0.29618203043937685,0.0067196797859827625,0.5124751210212708,0.003069065549264631,-2.9950028896331786,0.03685798858284981,-0.3282131401023598,0.003297873643814448,0.3282131401023598,0.003297873643814448,0.29618203043937685,0.0067196797859827625,-4.644518947601318,0.1469839518235487,-0.49704888419402965,0.0037430582020934982,0.49704888419402965,0.0037430582020934982
sngp-1,0.2344131643573443,0.013093184025984715,0.412188654144605,0.012095020330708068,-2.4732621908187866,0.12592035556928396,-0.17909927300909553,0.028207096860841437,0.17909927300909553,0.028207096860841437,0.2344131643573443,0.013093184025984715,-3.4189771016438804,0.2008991705999036,-0.2938169324616128,0.033183425392496475,0.29398001332316315,0.03309824141034745
svgd-1,0.31037408113479614,0.00658734585126914,0.51656414270401,0.0036342239508406105,-3.558586835861206,0.04149319961952868,-0.3535128048663413,0.0031210665262774388,0.35355474995167785,0.0030485669173546254,0.31037408113479614,0.00658734585126914,-5.542445087432862,0.08255091866706575,-0.5256327300358705,0.009192609569474992,0.5258398579579382,0.008956712294775545
swag-1,0.30845866600672406,0.009403243617814385,0.5195178290208181,0.003150363211194273,-3.1496488650639853,0.03540904665953184,-0.3273811178380422,0.0029338579962389253,0.3273811178380422,0.0029338579962389253,0.30845866600672406,0.009403243617814385,-4.913188298543294,0.0743281313372345,-0.5002838768312083,0.00675725067446196,0.5005083165005441,0.006701920973683046
swag-5,0.3380640149116516,0.0034973452328857335,0.5695042371749878,0.0013192444488729523,-2.015996885299683,0.008152441140239481,-0.1235119005784147,0.0011846577375955452,0.1235119005784147,0.0011846577375955452,0.3380640149116516,0.0034973452328857335,-3.2431219577789308,0.01618119726856446,-0.27001467409238045,0.0033274817951363693,0.27001467409238045,0.0033274817951363693
swag_ll-1,0.30524489283561707,0.004957814647203877,0.5155448913574219,0.003235359600181143,-3.271004319190979,0.02848701306970906,-0.34261972150139025,0.0031612383027552647,0.34261972150139025,0.0031612383027552647,0.30524489283561707,0.004957814647203877,-5.084783315658569,0.03565188226798456,-0.5157013242653157,0.003363300579808198,0.5157618352144607,0.003316606266213671


==> data/iwildcam.dat <==
model,accuracy,accuracy_std,macro f1,macro f1_std,log likelihood,log likelihood_std,sece,sece_std,ece,ece_std,id_val accuracy,id_val accuracy_std,id_val macro f1,id_val macro f1_std,id_val log likelihood,id_val log likelihood_std,id_val sece,id_val sece_std,id_val ece,id_val ece_std
bbb-1,0.7182468275229136,0.008699303471846553,0.28225127760948293,0.011109714438048106,-1.543046732743581,0.05440643967498269,-0.0931807081048114,0.005049549605790326,0.09706304044997006,0.005918370840583741,0.8163795471191406,0.004791726065836142,0.4421345258928023,0.011096235578060604,-1.142696221669515,0.029682856085293162,-0.0747335595085982,0.0031889590346456833,0.07499668611312546,0.0031034233086544433
bbb_5,0.7481012543042501,0.002150148547266455,0.31246402346004376,0.007548790591173385,-1.1644161542256672,0.011009497262232335,-0.011961853079257593,0.002285698673582957,0.014951700955406712,0.003203509821140049,0.7489113807678223,0.002240587514982809,0.31609830592401145,0.006113269515855925,-1.1649688084920247,0.009094661125551783,-0.011021761720788364,0.0028196006016761115,0.014622122338131404,0.003256472472136946
bbb_full-1,0.47865206003189087,,0.0363728020617668,,-1.842249631881714,,0.010131924055141153,,0.01946816973502937,,0.5695925354957581,,0.06281452976871636,,-1.7753708362579346,,0.03372687286151574,,0.07883856485890403,
ivon-1,0.47185155749320984,,0.03040395908810267,,-1.943763017654419,,0.004276266018709323,,0.08884924458874041,,0.5686355233192444,,0.04289661033109959,,-1.8316766023635864,,0.04519017041544462,,0.08535431483126352,
laplace-1,0.6943107172846794,0.014671407073745485,0.27044404762922847,0.010353438999838803,-1.5666735768318176,0.08320830859382548,-0.05181743831334727,0.01671443912110763,0.05298798830096913,0.015495630274959059,0.809697151184082,0.0047058464909055684,0.45615047698140926,0.016663461727168344,-1.0446706414222717,0.05846951404403903,-0.02604960189701361,0.009799464505499674,0.02794119049312375,0.009200111668802243
laplace_5,0.7386444211006165,0.004204942286690197,0.3041444926488751,0.007365905363977616,-1.1972757776578267,0.012081708788932641,0.046294639470929926,0.004603856718374442,0.04640261860980183,0.004562650258439396,0.8358627359072367,0.0012325553878247656,0.4891103527888765,0.01198445489810649,-0.839482436577479,0.012383412419752274,0.026704034799708728,0.0031083071180567916,0.027473808848479473,0.002714934921942382
laplace_samples_1,0.6994773149490356,0.016874091623212236,0.2847686839012608,0.013618716028509685,-1.483653724193573,0.09023976853135054,-0.03974873011375666,0.019363817309532783,0.04613159189033909,0.01588694039638601,0.8125740587711334,0.005346092062706033,0.46370468732402553,0.01795771583717362,-1.013129452864329,0.07415340979050826,-0.02488784006787524,0.011845037520320805,0.03007036332346967,0.009171432572177084
laplace_samples_5,0.7477896412213644,0.004666762649408984,0.3235543412691501,0.008821575062422813,-1.1323644121487935,0.011079870087806037,0.05926195551517715,0.004727297613208334,0.05926195551517715,0.004727297613208334,0.839918871720632,0.0022185919485885777,0.4992433422991554,0.01217732939500525,-0.7749877870082855,0.012446686568855806,0.03277894181168217,0.0031503586242241383,0.03413808937678145,0.003812242772994695
ll_ivon-1,0.7247162560621897,0.009575156786288152,0.2647786820755835,0.008798620992881152,-1.3313967386881511,0.048783420799455385,-0.08359359442399202,0.014255028368846038,0.08822313234098349,0.015208632566150928,0.8124601244926453,0.004618860657583506,0.44717570903126874,0.01491705859986974,-1.0015509724617004,0.028362653897769156,-0.07553354062349835,0.008067685444061317,0.0761793710222795,0.008130819364411014
ll_ivon_5,0.7628395358721415,0.0032739888272994132,0.2994564850286841,0.006257056381070712,-1.0362376769383748,0.0058381741409128315,0.010722168191272521,0.0033089706323509043,0.019398547486062182,0.0010733418827500597,0.762543519337972,0.002766005789439413,0.29395169159650153,0.0038800935996046383,-1.035151759783427,0.005247655717393297,0.010328671140038593,0.0032908520256140733,0.01888909210452159,0.00285189158513288
ll_svgd-1,0.7369618018468221,0.014160445417410182,0.265331844347226,0.017513242703342192,-1.447084943453471,0.04512708977975723,-0.11746996560514517,0.002626622641513057,0.11769905145233,0.0026154441000768845,0.8220763802528381,0.012115698207819397,0.45277407457232743,0.018109601171370532,-1.1352317531903584,0.23430457642586527,-0.09428321491448471,0.00948944930057184,0.0943238059098344,0.009526728544943486
map-1,0.7075358430544535,0.016172601233321,0.28006558820820526,0.020494824488361707,-1.513871928056081,0.09395086492684758,-0.14039598662120745,0.014725735930100242,0.14046538565635627,0.01466049746751853,0.813280463218689,0.007337947603534267,0.46040209385606595,0.017043732534585642,-1.1213505466779072,0.0868538723142441,-0.10400967207884042,0.007056580731447232,0.10401383681689179,0.007056986255111017
map_5,0.7522687713305155,0.007390076640985011,0.3116669906523817,0.007117674474834912,-1.0678236484527588,0.015629016264146645,-0.014804380627004897,0.005378373218284201,0.01908417110318755,0.001964466197761398,0.7521519462267557,0.007389096508628938,0.3080535987217962,0.005216329251270391,-1.0674657026926677,0.012032359482722396,-0.015032873712839038,0.004712532686390358,0.02017306355048254,0.0013994317783820858
mcd-1,0.710460901260376,0.02123505772271116,0.2741225155251039,0.02373038218723037,-1.4606904586156209,0.07400620200333134,-0.13780769670049683,0.01344308728286422,0.13780769670049683,0.01344308728286422,0.8144653836886088,0.0022382733733461936,0.4570833356387254,0.009786124752805481,-1.104896346728007,0.04138489189268816,-0.10002955721601099,0.011407654607982326,0.10005730626134013,0.011440091011709147
mcd_5,0.7627460559209188,0.006316405498996601,0.31567023398793675,0.01184458468462319,-1.0256839990615845,0.011943051356568547,-0.007760372158211127,0.007314497975633505,0.013990424756068742,0.0035750005599619,0.7623410026232401,0.005772857009456339,0.31141207487272987,0.0013253097338745434,-1.0235620737075806,0.015995608827673622,-0.008200028535883246,0.006138947539233557,0.013335636899950225,0.0032638950690101836
mcd_p0.1-1,0.7258535623550415,0.016942672098383054,0.2971390473082794,0.020642942471051123,-1.421579122543335,0.09501657171925099,-0.1255068262314106,0.024317559387821132,0.12587123221789373,0.024187310925410665,0.823625922203064,0.006465190209125444,0.46780356455737876,0.004862342314917341,-1.122454841931661,0.050437576370036326,-0.09461085152255512,0.0017447639463221568,0.09472781476663943,0.0019698876092017633
mcd_p0.2-1,0.7105154593785604,0.037027866008144304,0.285488262509667,0.021717465623376342,-1.4652989705403645,0.2298522344057604,-0.14475204297616762,0.03492454495144908,0.1448043739478307,0.03483311480280808,0.8264971375465393,0.005088913375252506,0.46385494205690786,0.017322168396614487,-1.05101744333903,0.0385568039743647,-0.09086813601929968,0.002620149898691464,0.09093425362465561,0.0027107530500620008
rank1-1,0.7496436238288879,0.005789378695398014,0.2647655018342296,0.009468211729206387,-1.1981099843978882,0.04344457543904667,-0.07646485343078087,0.01681210480598574,0.07757730699768196,0.0175755929574699,0.818567136923472,0.0011919382100941023,0.4422240539522398,0.005330855530060593,-0.9603019952774048,0.05223314757732143,-0.08221366115355162,0.010678229882853751,0.08221366115355162,0.010678229882853751
sngp-1,0.7066594858964285,0.013493022474906479,0.27450401065609403,0.010250745185555918,-1.459022879600525,0.09504162860746689,-0.1597630563035547,0.014699063388497106,0.15992336717166664,0.01459659683349284,0.8199115892251333,0.0036300561479833612,0.4588196111932476,0.0069118430318785415,-1.0810202360153198,0.04769419537636053,-0.10615061576850933,0.00559873294298356,0.10616966113943897,0.005594866571923321
svgd-1,0.722940186659495,0.008193959916837483,0.26027666045174525,0.02218364084789151,-1.6188811858495076,0.01688549266952199,-0.14593796366720577,0.004022057154232237,0.14597255452515479,0.004004834741889918,0.8127335906028748,0.009400326208134269,0.43934848503841933,0.024319123817431138,-1.3026551405588787,0.1359999069874705,-0.1054660174630636,0.008401528346930701,0.10552920517089341,0.008472958564363055
swag-1,0.7333317697048187,0.004927691831642031,0.30207489586770403,0.00916284327977827,-1.3170902729034424,0.03181761720263648,-0.11671979579254667,0.006496963032264119,0.11690545448280605,0.00640068027580711,0.832307904958725,0.002703084239369978,0.4911785849051191,0.011197811462870041,-0.9871702194213867,0.01513040423597647,-0.08705657372620762,0.0018623497921418876,0.08714806851705535,0.0018249688388199377
swag_5,0.7619904478391012,0.0011840483599663732,0.33747581804181226,0.00463439742072216,-1.009413719177246,0.0009042071159199399,-0.032659023525586764,0.0013314086070155215,0.032900656185319954,0.0013908364990780759,0.7614607413609823,0.0019920066236877804,0.33324165785934756,0.011263722772157071,-1.0078991651535034,0.001802845204760586,-0.033213772247695346,0.002269711318909633,0.03324954548706822,0.002329328046124564
swag_ll-1,0.721467912197113,0.022573260461812805,0.2939654092443282,0.032579146441256764,-1.294526179631551,0.09102266590405111,-0.10403050831903027,0.019713688732025975,0.10445153629250364,0.018872026637493114,0.8189773162206014,0.0161827982615604,0.4646129658070833,0.04292896785909864,-1.0121445457140605,0.06006381540515919,-0.08805163033193186,0.01170876208526745,0.08805163033193186,0.01170876208526745


==> data/poverty.dat <==
model,ood mse,ood mse_std,ood pearson,ood pearson_std,ood ll,ood ll_std,ood lml,ood lml_std,ood qce,ood qce_std,ood sqce,ood sqce_std,id mse,id mse_std,id pearson,id pearson_std,id ll,id ll_std,id lml,id lml_std,id qce,id qce_std,id sqce,id sqce_std
bbb-1,0.26441408395767213,0.054177201843491896,0.4995814644109208,0.07162765526619304,-7.881385374069214,2.289589118870818,-12.074589347839355,2.469799686319503,0.33306310772895814,0.03584951410287148,-0.33306310772895814,0.03584951410287148,0.16894285380840302,0.013531736044599648,0.679818681723485,0.019467699594020126,-4.5078083038330075,0.2694315314728759,-7.2244264602661135,0.754106256688152,0.28620001673698425,0.014264783267151193,-0.28620001673698425,0.014264783267151193
bbb-5,0.2515317678451538,0.04795432241944033,0.5177920572981668,0.0744388574691839,-6.256721687316895,1.461636593417048,-11.498457431793213,2.2994338545696342,0.3094897150993347,0.027268437630692182,-0.3094897150993347,0.027268437630692182,0.16070181429386138,0.010559864894786056,0.6943312403894437,0.013834712192195576,-3.619075345993042,0.34354924285811483,-7.159320259094239,0.5859124327840166,0.255960014462471,0.012439071061091688,-0.255960014462471,0.012439071061091688
laplace-1,0.27966112196445464,0.04382436621383775,0.47302386406374614,0.07237971738878436,-12.59939365386963,2.191215798529408,-12.599393844604492,2.1912158397863997,0.3865029036998749,0.012110040723636868,-0.3865029036998749,0.012110040723636868,0.18413796424865722,0.014739923022066483,0.6635306133410326,0.018175056325159075,-7.823242092132569,0.7369952497177906,-7.823241901397705,0.7369954288130659,0.3568800091743469,0.006419156115716833,-0.3568800091743469,0.006419156115716833
laplace-5,0.25069033801555635,0.044219155829865055,0.515964299408394,0.07985714592288651,-5.614496803283691,1.2710648933199542,-12.32361946105957,2.141290982725153,0.2645773947238922,0.026258829284462305,-0.2645773947238922,0.026258829284462305,0.15698668956756592,0.013632872143985513,0.7017416886202316,0.022954658785156592,-3.2337368011474608,0.5394455945739817,-7.474223041534424,0.8281266097761837,0.20597999393939972,0.004447656238050734,-0.20597999393939972,0.004447656238050734
map-1,0.2665792882442474,0.04083933337588652,0.4866786697547164,0.0743875892013544,-11.945303344726563,2.041964742360493,-11.945303535461425,2.0419645509982476,0.38236190676689147,0.01186556984482644,-0.38236190676689147,0.01186556984482644,0.17657988369464875,0.015227985635693518,0.6725038625665724,0.019289705596405464,-7.4453380584716795,0.7613977566041099,-7.4453380584716795,0.7613977566041099,0.3477199971675873,0.008277035496338382,-0.3477199971675873,0.008277035496338382
map-5,0.24912445545196532,0.04327033237450747,0.5204117332979324,0.07546748694913882,-6.126161384582519,1.4219014872966238,-12.113140487670899,2.07444177863592,0.2834592223167419,0.026881697419222216,-0.2834592223167419,0.026881697419222216,0.15549399256706237,0.013778358035882253,0.7034138155533763,0.021683827070442478,-3.4382190704345703,0.5685795891594779,-7.092774391174316,0.7441042787471134,0.22808001935482025,0.009999679334335536,-0.22808001935482025,0.009999679334335536
mcd-1,0.2589306771755219,0.04933501019766921,0.49116711369402044,0.07877279474862892,-6.867587757110596,1.7196861127901706,-12.17531442642212,2.39808035769082,0.31597564816474916,0.022978514642922696,-0.31597564816474916,0.022978514642922696,0.1622564375400543,0.011957825858973592,0.6949903045696213,0.010088875226420001,-3.603859567642212,0.48283502132359135,-7.236588764190674,0.6730047004410655,0.26696000099182127,0.013711682980166718,-0.26696000099182127,0.013711682980166718
mcd-5,0.2525006890296936,0.05205940163932903,0.5157990395020422,0.07822162144590317,-5.053147888183593,1.517708752165777,-12.289997768402099,2.4093891348323573,0.27106647193431854,0.03451091757745103,-0.27106647193431854,0.03451091757745103,0.15621711313724518,0.011566329423728636,0.7109064013325663,0.02350890677456055,-2.6799975872039794,0.35823631792566996,-7.38292350769043,0.615272126596092,0.2203400045633316,0.014399797828922416,-0.2203400045633316,0.014399797828922416
rank1-1,0.24557891190052034,0.04298654968551089,0.5086806813557432,0.06904682425417413,-3.567510485649109,1.0532312566193671,-13.276041793823243,1.977907313315142,0.21184251308441163,0.0284658972989994,-0.21184251308441163,0.0284658972989994,0.1734004348516464,0.0156981973529846,0.6689274827893039,0.01086544817494682,-2.0767932653427126,0.32264532652885575,-9.629893684387207,1.1656310985552032,0.16244000494480132,0.015630301611823605,-0.16244000494480132,0.015630301611823605
sngp-1,0.2814283430576324,0.031118007947589423,0.45621531241831237,0.07228173612491402,-12.687701606750489,1.5558912669052485,-12.687703132629395,1.5558892227112753,0.35703460574150087,0.009210490143476233,-0.35703460574150087,0.009210490143476233,0.1703790009021759,0.012774894190838243,0.6915488861772647,0.012581943461679453,-7.135272884368897,0.6387423948869057,-7.135270690917968,0.638740231671718,0.2999200105667114,0.008419365523201603,-0.2999200105667114,0.008419365523201603
svgd-1,0.25413385331630706,0.040709565435528686,0.4970463380901296,0.06963957174182071,-5.4156664371490475,1.269667951637501,-12.523552131652831,2.2238578318517637,0.25502362847328186,0.02567687806187152,-0.25502362847328186,0.02567687806187152,0.1589934855699539,0.018285544020159562,0.6942628460498997,0.02622746729185134,-3.0571377277374268,0.6106766938070934,-7.5640106201171875,1.01676713595014,0.19994000494480133,0.008092123269513437,-0.19994000494480133,0.008092123269513437
swag-1,0.2803564518690109,0.040063531616356375,0.4733472705123315,0.07759867463098437,-12.551127052307129,1.9942855911546022,-12.621439552307129,1.9995568628763476,0.38592746257781985,0.011788673118842699,-0.38592746257781985,0.011788673118842699,0.18305927515029907,0.014465517246770658,0.6643820062581128,0.021303118328866652,-7.719293308258057,0.7157842123570036,-7.752034854888916,0.7228019749444906,0.3551200270652771,0.0031121527826230826,-0.3551200270652771,0.0031121527826230826
swag-5,0.250359246134758,0.041829511061810175,0.51213914281209,0.07755064973151421,-6.010439538955689,1.3731971430082182,-12.16686191558838,1.988650041709432,0.28034031987190244,0.026129506461774747,-0.28034031987190244,0.026129506461774747,0.1551262378692627,0.011797922860074266,0.7046854487713532,0.022829838905575963,-3.3314040660858155,0.4389503602899538,-7.220818710327149,0.625425670351235,0.2227400153875351,0.008192100765989169,-0.2227400153875351,0.008192100765989169


==> data/rxrx1.dat <==
model,ood accuracy,ood accuracy_std,ood log likelihood,ood log likelihood_std,ood sece,ood sece_std,ood ece,ood ece_std,id accuracy,id accuracy_std,id log likelihood,id log likelihood_std,id sece,id sece_std,id ece,id ece_std
bbb_1,0.03841871892412504,0.00046235824352025464,-6.837260961532593,0.011626799455830054,-0.0451375101337201,0.0023704270226309826,0.0451375101337201,0.0023704270226309826,0.04582389506200949,0.000913740403228948,-6.657396713892619,0.01895532059172637,-0.03180355972813914,0.002484118713351236,0.03180355972813914,0.002484118713351236
bbb_kl0.2_1,0.04611504760881265,0.000589582319979473,-7.95693023999532,0.050442203277153326,-0.11701159709280855,0.0023043171070491787,0.11701159709280855,0.0023043171070491787,0.05419990854958693,0.00111934630261978,-7.59790317217509,0.04425474582900856,-0.10244980697090511,0.0018796998496521603,0.10244980697090511,0.0018796998496521603
bbb_prior0.1_1,0.03124515898525715,0.0014810028060359508,-6.680903911590576,0.020499101985793404,-0.005615897716328925,0.0037543472705969,0.008236072966342435,0.0016435399306355882,0.03565038243929545,0.0016812919862457633,-6.618398904800415,0.017035482859579794,0.002830991429531037,0.003979139159255492,0.0099075765231,0.0012074310391087116
bbb_prior0.5_1,0.03460927804311117,0.001202305528239787,-6.7370067437489825,0.015326395114970913,-0.015128672090163922,0.003086288438923655,0.015129476726902147,0.0030868134018822917,0.03958189735809962,0.0013690619940159834,-6.631842374801636,0.01692803863214888,-0.006364070942788131,0.0027333217502284834,0.007342764710458143,0.001914051779120967
laplace-5,0.09136849641799928,,-6.013787269592285,,0.036115659780360646,,0.036115659780360646,,0.11538461595773696,,-5.736875057220459,,0.06095192553859843,,0.06095192553859843,
laplace_1,0.010135920097430548,0.0005041519977826001,-15.89029598236084,0.5785787717433618,-0.09883791722738837,0.0005897325942654311,0.0988439846248929,0.0005874533926554665,0.011757608658323685,0.0006125536505039939,-15.279820124308268,0.545912004474074,-0.09700526470179537,0.0007683907445537779,0.09701253163960898,0.0007694046384314342
laplace_100samples-1,0.06142541766166687,0.0023234188556671143,-6.909185171127319,0.2707095146179199,-0.02787646027520986,0.00707537609641094,0.036968597047843235,0.006789979325078586,0.07739092037081718,0.0002462342381477356,-6.62431788444519,0.20596170425415036,-0.011021458421149792,0.009275580293686152,0.0338451729239917,0.0042389024834792585
ll_ivon_1,0.002812306396663189,0.00019113377532068573,-7.213479121526082,0.013036879418886647,-0.008676179931889549,0.0005787210129711187,0.008679679555342228,0.000576867134924617,0.002958895560974876,0.00027105484657174306,-7.176245292027791,0.01156677649117419,-0.008216836135735503,0.00040545546422736693,0.008221158641718242,0.0004039103488712989
map_1,0.08281540622313817,0.0012576325136277762,-7.197267134984334,0.148737827094565,-0.2621873899389236,0.015401979127186322,0.2621873899389236,0.015401979127186322,0.10464887320995331,0.0015603193748586546,-6.6687843799591064,0.12086651998471355,-0.23225915655213658,0.014671877168733492,0.23225915655213658,0.014671877168733492
map_5,0.12239196002483368,0.0004519480057736392,-5.676773262023926,0.018625673844179277,-0.0610402671244172,0.0016843373059418235,0.07109871630441764,0.0014940200794307087,0.15593420565128327,0.0009361252800350173,-5.211210632324219,0.011805620120752609,-0.02642469336135181,0.0016060544432787804,0.06568539310391637,0.0014974152855904308
mcd_1,0.0826121059556802,0.0010648028023610573,-7.502936601638794,0.043493835055350254,-0.28819480147561843,0.0035626476329039835,0.28819480147561843,0.0035626476329039835,0.10588413849473,0.0011731581322688151,-6.924071470896403,0.03503765444145618,-0.25692001893970123,0.0031037120039375367,0.25692001893970123,0.0031037120039375367
mcd_5,0.1211256965994835,0.00026401818857390755,-5.835531997680664,0.00808268036559276,-0.07278583263091183,0.0004831590503184782,0.08087969147353555,0.0007600687794879488,0.15778095424175262,0.0006902281467820224,-5.327012348175049,0.0032602284236784144,-0.03528999635456413,0.0008718728119610904,0.0690030998420926,0.0011007016793693192
rank1_1,0.04304135665297508,0.0012851215879105694,-7.576698589324951,0.013566664918609335,-0.07831387130663034,0.0003777107625598452,0.07831387130663034,0.0003777107625598452,0.052728258073329926,0.0011749814852115065,-7.388601779937744,0.02293038755413246,-0.06764383740439875,0.0005791744262597419,0.06764383740439875,0.0005791744262597419
sngp_1,0.06650790013372898,0.005361882484945219,-7.0700589418411255,0.2212731532243366,-0.2734391889451041,0.01926171247893682,0.2734391889451041,0.01926171247893682,0.08869299851357937,0.006014566095884686,-6.5880677700042725,0.27152855544199284,-0.2447761231862527,0.022545911981744587,0.2447761231862527,0.022545911981744587
svgd_1,0.08065752834081649,0.0016399686836174197,-8.935991096496583,0.08765221506093197,-0.382476523538816,0.0054322340732339165,0.382476523538816,0.0054322340732339165,0.10201418399810791,0.0007618107265162808,-8.253790092468261,0.08007379054014013,-0.3538763425049583,0.004828240853190587,0.3538763425049583,0.004828240853190587
swag_1,0.0861892042060693,0.0013894187621364541,-7.549382130304973,0.10854093061810226,-0.3011477657242449,0.010021532105161476,0.3011477657242449,0.010021532105161476,0.11019321158528328,0.001486527987246025,-6.94747797648112,0.0876204949092494,-0.26883544096794565,0.009463660262852648,0.26883544096794565,0.009463660262852648
swag_5,0.12616170942783356,0.0010356488770409933,-5.823701667785644,0.017467216274166295,-0.07807989060674485,0.000886632618373399,0.08476304717164583,0.0008108666874863777,0.16088840663433074,0.0007056198953040547,-5.299350357055664,0.009264765046100602,-0.04235697785849397,0.0007687817401644683,0.0751093152724445,0.0017071679397715983

